Map-aided Dead-reckoning --- A Study on Locational Privacy in Insurance Telematics

We present a particle-based framework for estimating the position of a vehicle using map information and measurements of speed. Two measurement functions are considered. The first is based on the assumption that the lateral force on the vehicle does not exceed critical limits derived from physical constraints. The second is based on the assumption that the driver approaches a target speed derived from the speed limits along the upcoming trajectory. Performance evaluations of the proposed method indicate that end destinations often can be estimated with an accuracy in the order of $100\,[m]$. These results expose the sensitivity and commercial value of data collected in many of today's insurance telematics programs, and thereby have privacy implications for millions of policyholders. We end by discussing the strengths and weaknesses of different methods for anonymization and privacy preservation in telematics programs.

==> Map-aided Dead-reckoning/nodes_illustration.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'nodes_illustration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{720pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.55555556)%
    \put(0,0){\includegraphics[width=\unitlength]{nodes_illustration.pdf}}%
    \put(0.09140018,0.27177999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n^{(1)}$}}}%
    \put(0.32367649,0.49420111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n^{(2)}$}}}%
    \put(0.7334965,0.37551642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n^{(N)}$}}}%
    \put(0.4836597,0.06606126){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}_k^{}$}}}%
    \put(0.61371419,0.24522196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}_{k+1}^{}$}}}%
    \put(0.44259661,0.35438632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}_{k+1}^{}$}}}%
    \put(0.26975842,0.18545593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}_{k+1}^{}$}}}%
  \end{picture}%
\endgroup


==> Map-aided Dead-reckoning/telematics_illustration.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'telematics_illustration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{984.8pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.5605199)%
    \put(0,0){\includegraphics[width=\unitlength]{telematics_illustration.pdf}}%
    \put(0.73728262,0.04105539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_k$}}}%
    \put(0.49573334,0.51544348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_k$}}}%
    \put(0.0997076,0.44601867){\color[rgb]{0,0,0}\transparent{0.77248675}\makebox(0,0)[lb]{\smash{Insurer}}}%
    \put(0.55624933,0.33311193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_k$}}}%
    \put(-0.03014731,0.30170283){\color[rgb]{0,0,0}\transparent{0.77248675}\makebox(0,0)[lb]{\smash{$\scalebox{0.85}{premium}$}}}%
    \put(-0.03043178,0.35031031){\color[rgb]{0,0,0}\transparent{0.77248675}\makebox(0,0)[lb]{\smash{$\scalebox{0.85}{Individual}$}}}%
  \end{picture}%
\endgroup

